Scalable and robust set similarity join

Set similarity join is a fundamental and well-studied database operator. It is usually studied in the exact setting where the goal is to compute all pairs of sets that exceed a given similarity threshold (measured e.g. as Jaccard similarity). But set similarity join is often used in settings where 100% recall may not be important --- indeed, where the exact set similarity join is itself only an approximation of the desired result set. We present a new randomized algorithm for set similarity join that can achieve any desired recall up to 100%, and show theoretically and empirically that it significantly improves on existing methods. The present state-of-the-art exact methods are based on prefix-filtering, the performance of which depends on the data set having many rare tokens. Our method is robust against the absence of such structure in the data. At 90% recall our algorithm is often more than an order of magnitude faster than state-of-the-art exact methods, depending on how well a data set lends itself to prefix filtering. Our experiments on benchmark data sets also show that the method is several times faster than comparable approximate methods. Our algorithm makes use of recent theoretical advances in high-dimensional sketching and indexing that we believe to be of wider relevance to the data engineering community.

==> aol.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	8.5e+09	1.3e+08	1.5245	7.6e+08	4.6e+08	28,623,510	 6.2
0.6	2.7e+09	1.4e+07	0.4994	2.0e+08	5.0e+07	 3,055,096	 6.2
0.7	6.2e+08	1.6e+06	0.2541	8.9e+07	5.7e+06	   487,831	 8.5
0.8	2.6e+08	4.2e+05	0.1605	4.4e+07	5.4e+05	    93,834	17.3
0.9	1.2e+08	6.4e+03	0.0054	2.5e+07	1.6e+04	     1,509	 9.3


==> cand_table.csv <==
File,Label,AAP,ACP,BAP,BCP
AOL,PreCands, 8508984935.0,7386188312.0,  617432571.0,2922364345.6
AOL,Cands, 8460576834.0,1439863330.2,  616047295.0,  31096397.0
AOL,Results,  128984189.0, 117759669.4,    1565542.0,   1464867.4
BMS-POS,PreCands, 1961556967.0, 920938025.1,  268596210.0, 325760777.4
BMS-POS,Cands, 1843508473.0, 165300877.0,  263780015.0,   4918538.1
BMS-POS,Results,   11333451.0,  10290231.6,     197356.0,    183754.2
DBLP,PreCands, 6632924695.0, 455921068.4, 1217290555.0, 129009697.5
DBLP,Cands, 1901265392.0,  45777328.6,  723771184.0,    429591.8
DBLP,Results,    1711783.0,   1565268.5,       9140.0,      8547.4
ENRON,PreCands, 2752222739.0, 369626396.6,  199969180.0, 154357018.1
ENRON,Cands, 1764169916.0,  66718181.9,  134822228.0,  21196531.1
ENRON,Results,    3102553.0,   2937580.8,    1215963.0,   1155524.2
FLICKR,PreCands,  567055383.0,2090715541.8,   92750878.0, 902241375.7
FLICKR,Cands,  414788126.0,1105215765.7,   63010289.0, 379700555.3
FLICKR,Results,   65848399.0,  60994549.0,   25039112.0,  23480951.5
KOSARAK,PreCands, 2588333492.0,4656390792.8,   74495835.0, 418764037.2
KOSARAK,Cands, 2515938266.0,2109719918.4,   68078114.0,  20580684.7
KOSARAK,Results,  232519341.0, 211181739.4,     443018.0,    408767.7
LIVEJ,PreCands, 8963111684.0,2755725886.6,  583648312.0,1193096355.4
LIVEJ,Cands, 8326456567.0, 362581017.0,  560214336.0,  18205348.0
LIVEJ,Results,   24295141.0,  22119229.4,     809507.0,    755319.4
NETFLIX,PreCands,85935561570.0,1311770854.6,10215857753.0, 431404165.3
NETFLIX,Cands,13420880216.0,  30792456.7, 3362964868.0,    638178.9
NETFLIX,Results,    1035712.0,    949958.8,      24029.0,     22287.5
ORKUT,PreCands, 5072550273.0,1129879662.3,  304931860.0, 715638766.6
ORKUT,Cands, 3900468572.0,   1278965.3,  259744466.0,     81014.7
ORKUT,Results,      89537.0,     84164.7,       5628.0,      5309.9
SPOTIFY,PreCands,    5004678.0, 122543353.3,     466807.0,  84927155.7
SPOTIFY,Cands,    4846362.0,    306252.8,     457843.0,      2742.4
SPOTIFY,Results,      19538.0,     18178.2,        198.0,       189.0
TOKENS10K,PreCands,15416680663.0, 171973938.4, 8120226267.0,  48790609.8
TOKENS10K,Cands,  413168430.0,   5661528.8,  412619475.0,   1898234.8
TOKENS10K,Results,     134317.0,    128323.2,      74291.0,     69082.8
TOKENS15K,PreCands,35709229411.0, 304137228.5,18798210415.0,  81356406.0
TOKENS15K,Cands,  957577445.0,   7195730.5,  956437973.0,   1935448.8
TOKENS15K,Results,     135126.0,    128862.2,      74558.0,     68870.5
TOKENS20K,PreCands,64398484995.0, 442397985.0,33901779454.0, 101508907.7
TOKENS20K,Cands, 1726947930.0,   8837496.0, 1725414636.0,   1919844.0
TOKENS20K,Results,     143801.0,    137305.0,      78987.0,     74179.7
UNIFORM005,PreCands, 2466415026.0, 368307213.5,  650424350.0, 130076588.1
UNIFORM005,Cands, 1983277010.0,   9502054.2,  610901037.0,     38593.9
UNIFORM005,Results,     263443.0,    241319.3,       1382.0,      1302.2


==> cand_table_scientific.csv <==
File,Label,AAP,ACP,BAP,BCP
AOL,PreCands,8.5E+09,7.4E+09,6.2E+08,2.9E+09
AOL,Cands,8.5E+09,1.4E+09,6.2E+08,3.1E+07
AOL,Results,1.3E+08,1.2E+08,1.6E+06,1.5E+06
BMS-POS,PreCands,2.0E+09,9.2E+08,2.7E+08,3.3E+08
BMS-POS,Cands,1.8E+09,1.7E+08,2.6E+08,4.9E+06
BMS-POS,Results,1.1E+07,1.0E+07,2.0E+05,1.8E+05
DBLP,PreCands,6.6E+09,4.6E+08,1.2E+09,1.3E+08
DBLP,Cands,1.9E+09,4.6E+07,7.2E+08,4.3E+05
DBLP,Results,1.7E+06,1.6E+06,9.1E+03,8.5E+03
ENRON,PreCands,2.8E+09,3.7E+08,2.0E+08,1.5E+08
ENRON,Cands,1.8E+09,6.7E+07,1.3E+08,2.1E+07
ENRON,Results,3.1E+06,2.9E+06,1.2E+06,1.2E+06
FLICKR,PreCands,5.7E+08,2.1E+09,9.3E+07,9.0E+08
FLICKR,Cands,4.1E+08,1.1E+09,6.3E+07,3.8E+08
FLICKR,Results,6.6E+07,6.1E+07,2.5E+07,2.3E+07
KOSARAK,PreCands,2.6E+09,4.7E+09,7.4E+07,4.2E+08
KOSARAK,Cands,2.5E+09,2.1E+09,6.8E+07,2.1E+07
KOSARAK,Results,2.3E+08,2.1E+08,4.4E+05,4.1E+05
LIVEJ,PreCands,9.0E+09,2.8E+09,5.8E+08,1.2E+09
LIVEJ,Cands,8.3E+09,3.6E+08,5.6E+08,1.8E+07
LIVEJ,Results,2.4E+07,2.2E+07,8.1E+05,7.6E+05
NETFLIX,PreCands,8.6E+10,1.3E+09,1.0E+10,4.3E+08
NETFLIX,Cands,1.3E+10,3.1E+07,3.4E+09,6.4E+05
NETFLIX,Results,1.0E+06,9.5E+05,2.4E+04,2.2E+04
ORKUT,PreCands,5.1E+09,1.1E+09,3.0E+08,7.2E+08
ORKUT,Cands,3.9E+09,1.3E+06,2.6E+08,8.1E+04
ORKUT,Results,9.0E+04,8.4E+04,5.6E+03,5.3E+03
SPOTIFY,PreCands,5.0E+06,1.2E+08,4.7E+05,8.5E+07
SPOTIFY,Cands,4.8E+06,3.1E+05,4.6E+05,2.7E+03
SPOTIFY,Results,2.0E+04,1.8E+04,2.0E+02,1.9E+02
TOKENS10K,PreCands,1.5E+10,1.7E+08,8.1E+09,4.9E+07
TOKENS10K,Cands,4.1E+08,5.7E+06,4.1E+08,1.9E+06
TOKENS10K,Results,1.3E+05,1.3E+05,7.4E+04,6.9E+04
TOKENS15K,PreCands,3.6E+10,3.0E+08,1.9E+10,8.1E+07
TOKENS15K,Cands,9.6E+08,7.2E+06,9.6E+08,1.9E+06
TOKENS15K,Results,1.4E+05,1.3E+05,7.5E+04,6.9E+04
TOKENS20K,PreCands,6.4E+10,4.4E+08,3.4E+10,1.0E+08
TOKENS20K,Cands,1.7E+09,8.8E+06,1.7E+09,1.9E+06
TOKENS20K,Results,1.4E+05,1.4E+05,7.9E+04,7.4E+04
UNIFORM005,PreCands,2.5E+09,3.7E+08,6.5E+08,1.3E+08
UNIFORM005,Cands,2.0E+09,9.5E+06,6.1E+08,3.9E+04
UNIFORM005,Results,2.6E+05,2.4E+05,1.4E+03,1.3E+03


==> flickr.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	4.1e+08	65,848,399	16	3.7e+08	3.4e+08	26,006,737	 7.7
0.6	1.5e+08	42,281,879	27	2.7e+08	2.5e+08	16,529,552	 6.7
0.7	6.3e+07	25,039,112	40	6.7e+07	5.5e+07	 8,641,162	15.7
0.8	2.2e+07	 9,086,890	42	2.0e+07	1.1e+07	 3,132,897	27.7
0.9	5.7e+06	 1,659,879	29	9.7e+06	2.7e+06	   547,966	20.5


==> kosarek.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	2.5e+09	2.3e+08	9.24	1.1e+08	83,480,927	12,170,076	14.6
0.6	5.5e+08	2.4e+07	4.33	6.0e+07	35,444,595	 1,901,120	 5.4
0.7	6.8e+07	4.4e+05	0.65	1.4e+07	 2,845,630	    96,270	 3.4
0.8	2.0e+07	9.3e+04	0.47	3.3e+06	   104,452	    14,779	14.1
0.9	4.1e+06	5.9e+03	0.14	2.3e+06	    13,068	     1,842	14.1


==> kut.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	3.9e+09	89,537	0.0023	27,982,688	226,674	36,258	16
0.6	1.1e+09	26,037	0.0023	16,438,099	 41,302	12,524	30
0.7	2.6e+08	 5,628	0.0022	 9,441,553	  7,600	 2,786	37
0.8	4.3e+07	 2,196	0.0051	 5,203,568	  2,783	 1,087	39
0.9	3.6e+06	   497	0.0136	 2,160,797	    679	   233	34


==> netflix.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	1.3e+10	1,035,712	0.00772	74,095,715	16,036,168	288,360	1.8
0.6	7.4e+09	  158,825	0.00216	21,025,787	   857,060	 27,544	3.2
0.7	3.4e+09	   24,029	0.00071	 9,393,010	    33,267	  1,376	4.1
0.8	1.1e+09	    2,560	0.00023	 3,795,446	     1,898	    117	6.2
0.9	1.4e+08	       72	0.00005	   763,375	       223	      4	1.9


==> rm-s100000.csv <==
Threshold	APCandidates	APResults	APResultsP	CPPre	CPCandidates	CPResults	CPResultsP
0.5	2.0e+09	263,443	1.3e-02	18,945,641	1,771,949	43,459	 2.5
0.6	1.3e+09	 15,740	1.2e-03	11,871,415	  180,888	 3,163	 1.7
0.7	6.1e+08	  1,382	2.3e-04	 5,680,452	   13,062	   388	 3.0
0.8	2.5e+08	    227	9.1e-05	 1,038,871	      459	    50	11.0
0.9	3.7e+07	      1	2.7e-06	   362,434	        8	     0	 0.0


==> table1.csv <==
Dataset,JoinA,ResultsA,JoinB,ResultsB,JoinC,ResultsC,JoinD,ResultsD,JoinE,ResultsE
AOL,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
BMS-POS,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
DBLP,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
ENRON,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
FLICKR,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
KOSARAK,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
LIVEJ,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
NETFLIX,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
ORKUT,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
SPOTIFY,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
UNIFORM005,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA


==> table2.csv <==
Dataset,JoinA,ResultsA,JoinB,ResultsB,JoinC,ResultsC,JoinD,ResultsD,JoinE,ResultsE
AOL,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
BMS-POS,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
DBLP,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
ENRON,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
FLICKR,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
KOSARAK,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
LIVEJ,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
NETFLIX,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
ORKUT,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
SPOTIFY,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA
UNIFORM005,NA,NA,NA,NA,NA,NA,NA,NA,NA,NA


==> tablecands.csv <==
All Pairs Candidates,All Pairs Results,All Pairs Results Pct.,Chosen Path Pre-Candidiates,Chosen Path Candidates,Chosen Path Results,Chosen Path Results Pct.
1.3e+10,1.035.712,0.00772,74.095.716,16.036.169,288.360.6,1.8
7.4e+09,  158.825,0.00216,21.025.787,   857.061, 27.544.4,3.2
3.4e+09,   24.029,0.00071, 9.393.011,    33.267,  1.376.2,4.1
1.1e+09,    2.560,0.00023, 3.795.446,     1.898,    117.4,6.2
1.4e+08,       72,0.00005,   763.375,       224,      4.2,1.9

